Forsage: Anatomy of a Smart-Contract Pyramid Scheme

Pyramid schemes are investment scams in which top-level participants in a hierarchical network recruit and profit from an expanding base of defrauded newer participants. Pyramid schemes have existed for over a century, but there have been no in-depth studies of their dynamics and communities because of the opacity of participants' transactions. In this paper, we present an empirical study of Forsage, a pyramid scheme implemented as a smart contract and at its peak one of the largest consumers of resources in Ethereum. As a smart contract, Forsage makes its (byte)code and all of its transactions visible on the blockchain. We take advantage of this unprecedented transparency to gain insight into the mechanics, impact on participants, and evolution of Forsage. We quantify the (multi-million-dollar) gains of top-level participants as well as the losses of the vast majority (around 88%) of users. We analyze Forsage code both manually and using a purpose-built transaction simulator to uncover the complex mechanics of the scheme. Through complementary study of promotional videos and social media, we show how Forsage promoters have leveraged the unique features of smart contracts to lure users with false claims of trustworthiness and profitability, and how Forsage activity is concentrated within a small number of national communities.

==> Images/social-media-country-per100k-scores-latex3.csv <==
country,score
NGA,124.594
BEN,41.087
SYC,21.538
GHA,17.953
NAM,15.573
LSO,12.017
WSM,11.364
GRL,8.929
ZAF,8.910
NER,8.152
UGA,7.952
BMU,7.042
TGO,6.944
VEN,6.426
BGD,5.657
ZWE,5.492
BWA,5.483
PHL,5.227
VCT,4.310
FJI,3.906
SXM,3.788
ZMB,3.747
NCL,3.676
ROU,3.287
COG,3.193
KEN,3.153
BDI,2.976
MDG,2.841
CMR,2.764
DNK,2.670
ATG,2.551
MLT,2.473
LTU,2.469
GEO,2.469
BHS,2.453
SWZ,2.451
ARM,2.381
HTI,2.347
UKR,2.300
MDA,2.232
IND,2.150
SYR,2.128
JAM,1.964
PRT,1.933
LKA,1.890
TTO,1.805
COL,1.804
PAK,1.786
MOZ,1.736
MWI,1.712
BLZ,1.689
HUN,1.645
SRB,1.614
CYM,1.562
BIH,1.535
ISL,1.475
BRB,1.445
BLR,1.429
MUS,1.344
MLI,1.344
TZA,1.262
NPL,1.261
EST,1.221
PAN,1.173
CAN,1.166
MDV,1.108
NZL,1.040
CIV,1.038
IDN,0.959
ETH,0.902
HKG,0.876
RWA,0.874
USA,0.867
CZE,0.863
CHE,0.833
AFG,0.784
ARE,0.777
MKD,0.775
GBR,0.736
PER,0.736
ARG,0.729
SVK,0.718
SGP,0.702
LVA,0.697
CUB,0.690
VNM,0.672
UZB,0.672
NLD,0.659
BGR,0.655
DOM,0.650
FIN,0.647
ITA,0.604
HRV,0.591
BEL,0.580
SVN,0.573
CYP,0.552
NOR,0.541
MYS,0.531
CRI,0.527
COD,0.505
DEU,0.492
AUT,0.485
RUS,0.470
ISR,0.462
FRA,0.439
ECU,0.405
SDN,0.403
SEN,0.401
GRC,0.401
SOM,0.388
ESP,0.376
TUN,0.374
AUS,0.368
SLV,0.336
POL,0.324
PRY,0.312
TWN,0.311
MMR,0.284
NIC,0.276
SWE,0.270
IRL,0.267
BRA,0.244
PRI,0.216
KHM,0.184
URY,0.182
KOR,0.171
CHL,0.162
QAT,0.154
EGY,0.138
JOR,0.134
MEX,0.133
TUR,0.127
MAC,0.123
DZA,0.118
GTM,0.101
JPN,0.096
LBN,0.085
KWT,0.083
CHN,0.075
MAR,0.075
BHR,0.074
THA,0.061
YEM,0.050
IRN,0.027
GIN,0.025
MNG,0.022
SAU,0.017

